A steady-state genetic algorithm with multi-ratio seeding and pair exchange for the quadratic knapsack problem

The quadratic knapsack problem (QKP) seeks a subset of items of maximum total linear and pairwise profit whose total weight does not exceed a given capacity. Most QKP heuristics rank items by a profit-to-weight ratio. We show on benchmark instances that this ranking can steer the search away from the best known solutions, and that on an almost full knapsack a local optimum can be separated from a better solution by an exchange where every single swap loses profit. We propose SSGA-P, a steady-state genetic algorithm with pair exchange that addresses both effects. Its initial population contains greedy solutions built with a grid of exponents between 0.5 and 3 applied to the item weights, and its pair exchange move combines an improving swap violating the capacity with a second swap or removal that restores feasibility. Incremental contribution vectors keep the method practical up to 10{,}000 items. SSGA-P finds optimal solutions in every run on the 100 classical instances and reaches all best known values in 99.8\% of the runs on the 80 instances with 1000 and 2000 items and in 99.75\% on the 40 instances with 5000 and 6000 items, significantly above the 87.7\% of the iterated hyperplane exploration algorithm, improving one best known value. On the 144 Large-QKP instances of Hochbaum et al. (2025), with the same 120-second limit, it improves 20 best known values and matches the other 124. An ablation study shows that the multi-ratio seeding and the pair exchange account for most of this performance.

==> figures/beta_1000_75_5.dat <==
beta gap
0.50 0.156082
0.55 0.195622
0.60 0.004309
0.65 0.004309
0.70 0.022354
0.75 0.047177
0.80 0.063611
0.85 0.076882
0.90 0.114267
0.95 0.123743
1.00 0.139319
1.05 0.150284
1.10 0.150284
1.15 0.150284
1.20 0.162911
1.25 0.175945
1.30 0.175945
1.35 0.175945
1.40 0.190583
1.45 0.190583
1.50 0.190583
1.55 0.206895
1.60 0.206895
1.65 0.206895
1.70 0.206895
1.75 0.206895
1.80 0.206895
1.85 0.206895
1.90 0.206895
1.95 0.206895
2.00 0.217689
2.05 0.217689
2.10 0.217689
2.15 0.217689
2.20 0.217689
2.25 0.217689
2.30 0.217689
2.35 0.000000
2.40 0.000000
2.45 0.000000
2.50 0.000000
2.55 0.000000
2.60 0.000000
2.65 0.000000
2.70 0.000000
2.75 0.000000
2.80 0.000000
2.85 0.015296
2.90 0.015296
2.95 0.015296
3.00 0.015296


==> figures/beta_2000_50_5.dat <==
beta gap
0.50 0.180274
0.55 0.212477
0.60 0.088748
0.65 0.125282
0.70 0.003713
0.75 0.016440
0.80 0.025598
0.85 0.055474
0.90 0.071034
0.95 0.107896
1.00 0.107896
1.05 0.120088
1.10 0.126312
1.15 0.126312
1.20 0.133202
1.25 0.133202
1.30 0.133202
1.35 0.140789
1.40 0.157104
1.45 0.157104
1.50 0.157104
1.55 0.157104
1.60 0.000327
1.65 0.009514
1.70 0.009514
1.75 0.009514
1.80 0.009514
1.85 0.009514
1.90 0.009514
1.95 0.009514
2.00 0.032453
2.05 0.032453
2.10 0.032453
2.15 0.032453
2.20 0.032453
2.25 0.032453
2.30 0.032453
2.35 0.032453
2.40 0.032453
2.45 0.032453
2.50 0.032453
2.55 0.047096
2.60 0.047096
2.65 0.047096
2.70 0.047096
2.75 0.047096
2.80 0.047096
2.85 0.047096
2.90 0.047096
2.95 0.047096
3.00 0.047096


==> figures/conv_g2.dat <==
t full nobeta nopair
0.2465 nan nan nan
0.25631 nan nan nan
0.2665 nan 0.0729291 nan
0.2771 nan 0.0726845 nan
0.28813 nan 0.0665105 nan
0.29959 nan 0.0665105 nan
0.31151 nan 0.0599177 nan
0.3239 nan 0.0510239 nan
0.33678 nan 0.0461113 nan
0.35018 nan 0.0448172 nan
0.36411 nan 0.0448172 nan
0.3786 nan 0.0448172 nan
0.39366 nan 0.0421729 nan
0.40932 nan 0.0411798 nan
0.4256 nan 0.0269623 nan
0.44253 nan 0.0269623 nan
0.46014 nan 0.0269623 nan
0.47844 nan 0.0232059 nan
0.49747 nan 0.0225657 nan
0.51726 nan 0.0225657 nan
0.53784 nan 0.0225657 nan
0.55924 nan 0.0225657 nan
0.58149 nan 0.0166333 nan
0.60462 nan 0.0166333 nan
0.62867 nan 0.0166333 nan
0.65368 nan 0.011625 nan
0.67968 nan 0.0104177 nan
0.70672 nan 0.0104177 nan
0.73484 nan 0.0104177 nan
0.76407 nan 0.00962867 nan
0.79446 nan 0.00943112 nan
0.82607 nan 0.00943112 nan
0.85893 nan 0.00938888 nan
0.8931 nan 0.00901877 nan
0.92863 nan 0.00901877 nan
0.96557 nan 0.00901877 nan
1.004 nan 0.00893487 nan
1.0439 nan 0.00892119 nan
1.0854 nan 0.00892119 nan
1.1286 nan 0.00892119 nan
1.1735 nan 0.00870757 nan
1.2202 nan 0.00778945 nan
1.2688 0 0.00778945 0
1.3192 0 0.00776387 0
1.3717 0 0.0076282 0
1.4263 0 0.00752586 0
1.483 0 0.00752586 0
1.542 0 0.00727119 0
1.6033 0 0.00724977 0
1.6671 0 0.00724977 0
1.7335 0 0.00724977 0
1.8024 0 0.00724977 0
1.8741 0 0.00724977 0
1.9487 0 0.00724977 0
2.0262 0 0.00720454 0
2.1068 0 0.00683622 0
2.1906 0 0.00679219 0
2.2777 0 0.00679219 0
2.3684 0 0.00669163 0
2.4626 0 0.00648397 0
2.5605 0 0.00635069 0
2.6624 0 0.00634533 0
2.7683 0 0.00621859 0
2.8784 0 0.00613648 0
2.9929 0 0.00592465 0
3.112 0 0.00592465 0
3.2358 0 0.00573424 0
3.3645 0 0.00573424 0
3.4984 0 0.00573424 0
3.6375 0 0.00573424 0
3.7822 0 0.00559798 0
3.9327 0 0.00559798 0
4.0892 0 0.00557299 0
4.2518 0 0.00557299 0
4.421 0 0.00551289 0
4.5968 0 0.00550218 0
4.7797 0 0.00531356 0
4.9699 0 0.00526655 0
5.1676 0 0.00526655 0
5.3731 0 0.00491787 0
5.5869 0 0.00488157 0
5.8091 0 0.00473163 0
6.0402 0 0.00456562 0
6.2805 0 0.00438651 0
6.5304 0 0.00438651 0
6.7901 0 0.00431928 0
7.0603 0 0.00407115 0
7.3411 0 0.00407115 0
7.6332 0 0.00399142 0
7.9368 0 0.00395869 0
8.2526 0 0.0038028 0
8.5808 0 0.00379803 0
8.9222 0 0.00376531 0
9.2771 0 0.00376531 0
9.6462 0 0.00361477 0
10.03 0 0.00361477 0
10.429 0 0.00361477 0
10.844 0 0.00361477 0
11.275 0 0.00361477 0
11.724 0 0.00358204 0
12.19 0 0.00358204 0
14 0 0.00358204 0


==> figures/conv_g3.dat <==
t full nobeta nopair
2.1784 nan nan nan
2.2613 nan nan nan
2.3473 nan nan nan
2.4365 nan 0.0234499 nan
2.5292 nan 0.0232084 nan
2.6254 nan 0.0232084 nan
2.7253 nan 0.0198982 nan
2.8289 nan 0.0182594 nan
2.9365 nan 0.0165351 nan
3.0482 nan 0.0163371 nan
3.1642 nan 0.0135709 nan
3.2845 nan 0.0135709 nan
3.4095 nan 0.0131821 nan
3.5391 nan 0.0102323 nan
3.6738 nan 0.0100102 nan
3.8135 nan 0.00863303 nan
3.9585 nan 0.00693315 nan
4.1091 nan 0.00693315 nan
4.2654 nan 0.00689713 nan
4.4276 nan 0.00663941 nan
4.5961 nan 0.00543976 nan
4.7709 nan 0.00534145 nan
4.9523 nan 0.00528654 nan
5.1407 nan 0.00528654 nan
5.3362 nan 0.00483356 nan
5.5392 nan 0.00340924 nan
5.7499 nan 0.002709 nan
5.9686 nan 0.00230468 nan
6.1956 nan 0.0019228 nan
6.4313 nan 0.0019228 nan
6.6759 nan 0.0019228 nan
6.9298 nan 0.00190257 nan
7.1934 nan 0.00177333 nan
7.467 nan 0.00148123 nan
7.751 nan 0.00137099 nan
8.0458 nan 0.00137099 nan
8.3518 nan 0.00126345 nan
8.6695 nan 0.00118614 nan
8.9993 nan 0.00109275 nan
9.3416 nan 0.00103321 nan
9.6969 nan 0.000995437 nan
10.066 nan 0.000995437 nan
10.449 nan 0.000995437 nan
10.846 0.0001269 0.000995437 0.0001269
11.259 0.0001269 0.000995437 0.0001269
11.687 0.0001269 0.000849999 0.0001269
12.131 0.0001269 0.000849999 0.0001269
12.593 0.0001269 0.000809122 0.0001269
13.072 0.0001269 0.000723508 0.0001269
13.569 0.0001269 0.000670058 0.0001269
14.085 0.0001269 0.000670058 0.0001269
14.621 0.0001269 0.00066152 0.0001269
15.177 0.0001269 0.00066152 0.0001269
15.754 0.0001269 0.000623625 0.0001269
16.353 0.0001269 0.000623625 0.0001269
16.975 0.0001269 0.000590467 0.0001269
17.621 0.0001269 0.000590467 0.0001269
18.291 0.0001269 0.000590467 0.0001269
18.987 0.0001269 0.000550701 0.0001269
19.709 0.0001269 0.000550701 0.0001269
20.459 0.000126199 0.000522397 0.000126199
21.237 0.000126199 0.000510058 0.000126199
22.045 0.000126199 0.000510058 0.000126199
22.883 0.000126199 0.000501754 0.000126199
23.754 0.000126199 0.000449005 0.000126199
24.657 0.000126199 0.00043345 0.000126199
25.595 0.000126199 0.000418654 0.000126199
26.568 0.000126199 0.000399122 0.000126199
27.579 0.000126199 0.000356374 0.000126199
28.628 0.000126199 0.00034304 0.000126199
29.717 0.000126199 0.000336198 0.000126199
30.847 0.000126199 0.000334444 0.000126199
32.02 0.000126199 0.00033228 0.000126199
33.238 0.000126199 0.000253099 0.000126199
34.503 0.000126199 0.000253099 0.000126199
35.815 0.000113392 0.000230877 0.000113392
37.177 0.000106491 0.000225848 0.000106491
38.591 0.000106491 0.000189473 0.000106491
40.059 0.000106491 0.000175146 0.000106491
41.583 0.000106491 0.000175146 0.000106491
43.164 0.000106491 0.00015614 0.000106491
44.806 0.000106491 0.000137602 0.000106491
46.51 9.50876e-05 0.000137602 9.50876e-05
48.28 9.50876e-05 0.000137602 9.50876e-05
50.116 9.50876e-05 0.000101169 9.50876e-05
52.022 9.50876e-05 7.42689e-05 9.50876e-05
54.001 9.50876e-05 7.42689e-05 9.50876e-05
56.055 9.46198e-05 6.27485e-05 9.46198e-05
58.187 9.46198e-05 5.15789e-05 9.46198e-05
60.4 9.46198e-05 4.94736e-05 9.46198e-05
62.697 9.46198e-05 4.91227e-05 9.46198e-05
65.082 9.34502e-05 4.91227e-05 9.34502e-05
67.558 9.34502e-05 4.87719e-05 9.34502e-05
70.127 8.39765e-05 4.87719e-05 8.97075e-05
72.795 8.39765e-05 4.60818e-05 8.39765e-05
75.563 8.36256e-05 4.53801e-05 8.36256e-05
78.438 7.63742e-05 4.50292e-05 7.63742e-05
81.421 7.21052e-05 3.38596e-05 7.21052e-05
84.518 5.69005e-05 3.38596e-05 5.69005e-05
87.733 5.69005e-05 2.269e-05 5.69005e-05
91.07 0 0 4.5614e-05
100 0 0 4.5614e-05


==> figures/conv_lq.dat <==
t full nobeta nopair
0.3305 nan nan nan
0.35059 nan nan nan
0.37189 nan nan nan
0.39449 nan nan nan
0.41847 nan nan nan
0.4439 nan nan nan
0.47088 nan nan nan
0.4995 nan nan nan
0.52985 nan nan nan
0.56205 nan nan nan
0.59621 nan nan nan
0.63245 nan nan nan
0.67088 nan nan nan
0.71166 nan 0.0446547 nan
0.75491 nan 0.0399087 nan
0.80078 nan 0.0387594 nan
0.84945 nan 0.0381239 nan
0.90108 nan 0.0278386 nan
0.95584 nan 0.0266762 nan
1.0139 nan 0.0264097 nan
1.0755 nan 0.0264097 nan
1.1409 nan 0.0236466 nan
1.2103 nan 0.0194838 nan
1.2838 nan 0.0159454 nan
1.3618 nan 0.0159454 nan
1.4446 nan 0.0159454 nan
1.5324 nan 0.0159454 nan
1.6255 nan 0.0128545 nan
1.7243 nan 0.00968408 nan
1.8291 nan 0.00811347 nan
1.9403 nan 0.0075544 nan
2.0582 nan 0.00746391 nan
2.1833 nan 0.00746391 nan
2.3159 nan 0.00701847 nan
2.4567 nan 0.00687669 nan
2.606 0.00147609 0.00657604 0.00180087
2.7644 0.00120762 0.00652275 0.00180087
2.9324 0.00118349 0.00652275 0.00178177
3.1106 0.00105277 0.00652275 0.00171641
3.2996 0.000801392 0.00595966 0.00152134
3.5002 0.000801392 0.00577465 0.00139062
3.7129 0.00078631 0.00577465 0.00133431
3.9385 0.000752122 0.00569924 0.000947191
4.1779 0.00064051 0.00558863 0.000841613
4.4318 0.000599284 0.00558863 0.000780276
4.7011 0.000577163 0.00553433 0.000627439
4.9869 0.000349918 0.00553433 0.000599284
5.2899 0.000252383 0.0054921 0.000396171
5.6114 0.000215179 0.0054921 0.000297631
5.9524 0.000179986 0.00547199 0.000230262
6.3142 0.000179986 0.00517838 0.000230262
6.6979 0.000179986 0.00517838 0.000230262
7.105 0.000144794 0.00517838 0.000195069
7.5368 0.000129711 0.00509995 0.000179986
7.9949 0.000120661 0.00506979 0.000120661
8.4807 0.000120661 0.00465149 0.000120661
8.9961 0.000120661 0.00455094 0.000120661
9.5429 8.54684e-05 0.00435185 0.000120661
10.123 5.02755e-05 0.0040502 5.02755e-05
10.738 5.02755e-05 0.00393658 5.02755e-05
11.391 5.02755e-05 0.00362889 5.02755e-05
12.083 5.02755e-05 0.00362889 5.02755e-05
12.817 5.02755e-05 0.00362889 5.02755e-05
13.596 5.02755e-05 0.00362889 5.02755e-05
14.422 5.02755e-05 0.00362889 5.02755e-05
15.299 5.02755e-05 0.00362889 5.02755e-05
16.229 5.02755e-05 0.00362487 5.02755e-05
17.215 5.02755e-05 0.00362487 5.02755e-05
18.261 5.02755e-05 0.00357459 5.02755e-05
19.371 5.02755e-05 0.00337047 5.02755e-05
20.548 5.02755e-05 0.0031754 5.02755e-05
21.797 3.51929e-05 0.0031754 3.51929e-05
23.122 3.51929e-05 0.0031754 3.51929e-05
24.527 3.51929e-05 0.0030648 3.51929e-05
26.018 3.51929e-05 0.00304971 3.51929e-05
27.599 3.51929e-05 0.00293408 3.51929e-05
29.276 3.51929e-05 0.00293408 1.50827e-05
31.055 3.51929e-05 0.00293408 0
32.943 0 0.0029009 0
34.945 0 0.0028285 0
37.069 0 0.00272091 0
39.321 0 0.00268974 0
41.711 0 0.00264349 0
44.246 0 0.00254093 0
46.935 0 0.00250774 0
49.788 0 0.00249166 0
52.813 0 0.00249166 0
56.023 0 0.00246049 0
59.428 0 0.00246049 0
63.04 0 0.00243133 0
66.871 0 0.00238407 0
70.935 0 0.00238407 0
75.246 0 0.00238407 0
79.819 0 0.00236798 0
84.67 0 0.00236798 0
89.815 0 0.00236798 0
95.274 0 0.00236798 0
101.06 0 0.0023529 0
107.21 0 0.0023529 0
113.72 0 0.0023529 0
120.63 0 0.0023529 0
130 0 0.0023529 0

